Inside a VAMDC data node - Putting standards into practical software

Access to molecular and atomic data is critical for many forms of remote sensing analysis across different fields. Many atomic and molecular databases are however highly specialized for their intended application, complicating querying and combination data between sources. The Virtual Atomic and Molecular Data Centre, VAMDC, is an electronic infrastructure that allows each database to register as a "node". Through services such as VAMDC's portal website, users can then access and query all nodes in a homogenized way. Today all major Atomic and Molecular databases are attached to VAMDC. This article describes the software tools we developed to help data providers create and manage a VAMDC node. It gives an overview of the VAMDC infrastructure and of the various standards it uses. The article then discusses the development choices made and how the standards are implemented in practice. It concludes with a full example of implementing a VAMDC node using a real-life case as well as future plans for the node software.

==> figures/readme.txt <==
File to make sure git creates the folder. 

